The ANTARES Collaboration: contributions to the 31st International Cosmic Ray Conference (ICRC 2009), Lodz, Poland, July 2009

The Antares neutrino telescope, operating at 2.5 km depth in the Mediterranean Sea, 40 km off the Toulon shore, represents the world's largest operational underwater neutrino telescope, optimized for the detection of Cerenkov light produced by neutrino-induced muons. The main goal of Antares is the search of high energy neutrinos from astrophysical point or transient sources. Antares is taking data in its full 12 lines configuration since May 2008: in this paper we collect the 16 contributions by the ANTARES collaboration that were submitted to the 31th International Cosmic Ray Conference ICRC 2009. These contributions includes the detector performances, the first preliminary results on neutrino events and the current physics analysis including the sensitivity to point like sources, the possibility to detect high energy neutrinos in coincidence with GRB, the search for dark matter or exotic particles.

==> ICRC1184/abstr.txt <==
ANTARES is a deep-sea, large volume
Mediterranean neutrino telescope installed off the
Coast of Toulon, France. It is taking data in its
complete conﬁguration since May 2008 with nearly
900 photomultipliers installed on 12 lines. It is
today the largest high energy neutrino telescope of
the northern hemisphere. The charge calibration
and threshold tuning of the photomultipliers and
their associated front-end electronics is of primary
importance. It indeed enables to translate signal
amplitudes into number of photo-electrons which
is the relevant information for track and energy
reconstruction. It has therefore a strong impact on
physics analysis. We will present the performances
of the front-end chip, so-called ARS, including the
waveform mode of acquisition. The in-laboratory as
well as regularly performed in situ calibrations will
be presented together with related studies like the
time evolution of the gain of photomultipliers

